Magnetospheric accretion at the late phases of the Pre-Main-Sequence evolution. The case of RZ Psc

It has been shown that during the outburst of accretion activity observed in UX Ori type star RZ Psc in 2013, the accretion rate increased approximately by an order of magnitude. This means that the accretion process at the late stages of the Pre-Main Sequence evolution is very unstable. Using the spectra obtained during this episode we have studied the magnetospheric emission in the H$\alpha$ line. Models of magnetospheric accretion are calculated to obtain the parameters of the magnetosphere from this observation. In present work we have taken into account the influence of the recombination delay effect during gas motion in the stellar magnetosphere. The accounting for this effect and the presence of the magnetospheric absorption in the IR CaII triplet lines and its absence in D Na I resonance lines allowed us to place a lower limit on the temperature in the magnetosphere at $\approx$ 10000 K, which significantly improved precision of our estimate of accretion rate. According to the best fit model the logarithm of accretion rate is $\log\dot{M} = -10.1\pm0.3$ ($\dot{M} \approx 7\times10^{-11}$ M$_\odot$yr$^{-1}$) and the inclination angle of RZ Psc is $43\pm 3^\circ$. It is less than the inclination, typical for the UX Ori stars (about 70$^\circ$), that explains the weak photometric variability of this star. Using the obtained accretion rate and magnetosphere radius we estimate the strength of the dipole component of the magnetic field of RZ Psc $\approx$ 0.1 kGs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
